Study of non-collinear parton dynamics in the prompt photon photoproduction at HERA

We investigate the prompt photon photoproduction at HERA within the framework of kt-factorization QCD approach. Our consideration is based on the off-shell matrix elements for the underlying partonic subprocesses. The unintegrated parton densities in a proton and in a photon are determined using the Kimber-Martin-Ryskin (KMR) prescription. Additionally, we use the CCFM-evolved unintegrated gluon as well as valence and sea quark distributions in a proton. A conservative error analisys is performed. Both inclusive and associated with the hadronic jet production rates are investigated. The theoretical results are compared with the recent experimental data taken by the H1 and ZEUS collaborations. We study also the specific kinematical properties of the photon-jet system which are strongly sensitive to the transverse momentum of incoming partons. Using the KMR scheme, the contribution from the quarks emerging from the earlier steps of the parton evolution is estimated and found to be of 15 - 20 approximately.

==> answer_2.txt <==
Dear Collegues,

Could you please find the revised and improved accordingly with referee remarks
version of our paper "CCFM parton dynamics in the prompt photon photoproduction at HERA".
First of all we would like to change the title of paper in according to
the including the KMR unintegrated parton distributions.
In new version we take into account practically all points mentioned
by referee. 

In particular,

- we took into account the dependence of all off-shell matrix elements used
  on the transverse momenta of both incoming gluons and quarks
- we recalculated all cross sections using the non-collinear treatment of photon. 
  It is result in the slightly changes of the CCFM predictions, which are shown without
  the "reduced" sea contribution. These contrbutions are shown in Tables and are discussed
  in the text.
- we calculated and added the relevant KMR results to all figures
- we studied in detail all theoretical uncertainties in the final CCFM and KMR predictions
- we made more clear part of our paper where the treatment of charm is discussed
- we made comparison of our results and the collinear NLO predictions in the text
  of paper
- we added shortly the details of the unintegrated CCFM quarks and present
  the comparison of unintegrated parton densities used in Fig.1

Concerning the fragmentation contributions, we not take into account it in our
calculations since these contributions are reduced in the experimental data and in our 
theoretical calculations and they are only about 5 or 6 % of the total
prompt photon cross section. In any case, they are much less
than the theoretical uncertainties of our approach, connected with the unintegrated
parton densities. We mention about it in the text.
Also in present moment we are still working hard on the calculations of direct box contribution
with taking into account of off-shell gluons, it was not done still.


